Temporal Fact Reasoning over Hyper-Relational Knowledge Graphs

Stemming from traditional knowledge graphs (KGs), hyper-relational KGs (HKGs) provide additional key-value pairs (i.e., qualifiers) for each KG fact that help to better restrict the fact validity. In recent years, there has been an increasing interest in studying graph reasoning over HKGs. Meanwhile, as discussed in recent works that focus on temporal KGs (TKGs), world knowledge is ever-evolving, making it important to reason over temporal facts in KGs. Previous mainstream benchmark HKGs do not explicitly specify temporal information for each HKG fact. Therefore, almost all existing HKG reasoning approaches do not devise any module specifically for temporal reasoning. To better study temporal fact reasoning over HKGs, we propose a new type of data structure named hyper-relational TKG (HTKG). Every fact in an HTKG is coupled with a timestamp explicitly indicating its time validity. We develop two new benchmark HTKG datasets, i.e., Wiki-hy and YAGO-hy, and propose an HTKG reasoning model that efficiently models hyper-relational temporal facts. To support future research on this topic, we open-source our datasets and model.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> rebuttal.txt <==
HypeTKG EMNLP response

Response to Reviewer qGpK
Thank you very much for your detailed review. Here is our response to your concerns.
Response to Weaknesses:
1. Thank you for pointing this out. 

Our point is that given two link prediction queries (Ang Lee, nominated for, ?, 2005, {(for work, Brokeback Mountain)} and (Ang Lee, nominated for, ?, 2006, {(for work, Brokeback Mountain)}, since the qualifiers are the same, the only way to distinguish the two answer objects from the queries is to consider the temporal information. Otherwise, the query will return both answers. 


2. Thank you for noticing!

In our paper, a primary fact is as same as a primary quadruple defined as (s, r, o, t) without any qualifiers. We define primary quadruple in Definition 1 (line 138). We will use the same term to avoid misunderstanding. Each query subject-related fact is a fact that takes the query subject as the subject entity of its primary quadruple. We mentioned it in line 363 to 369. To further address your concern, we will add one sentence to explain what is a query subject-related fact in line 093 when this term first appears.


3. Thank you for your suggestion. We will add one more point regarding our new benchmarks in our contributions.

4. Thanks for the advice. We will cut this part and only keep the most recent relevant advances.

5. We specify these because we want to make the dataset statistics reported in our paper as accurate as possible. We will consider to remove them to improve clarity.

6. Thank you for your advice. We will also report the results of HypeTKG with TI in Table 2. We hope this makes our paper more logical.

Response to Comments Suggestions And Typos:
We will definitely cut our related work discussion. We will keep the most recent relevant advances as suggested and also adjust Appendix K to make it more concise. We put Figure 4 in Appendix because we think Figure 2 might not be big enough for all readers to see all the model details. We will increase the size of Figure 2 and delete Figure 4 in Appendix.

Response to Reviewer jano
We express our gratitude to your effort spent in reviewing our paper. We hope our response can improve your impression on our work.
Response to Weaknesses:
1. Thank you for pointing this out! As specified in Appendix F line 1038-1039, the error bars are relatively small and therefore are omitted in the paper. Only mean results are reported in all tables. To address your concern, we present here the error bars of our model corresponding to the results in Table 3. We will also include this in our camera-ready version.

+- 0.0008 for HypeTKG w.o. TI on WIKI-hy; +- 0.0007 for HypeTKG w. TI on WIKI-hy; +- 0.0005 for improvement (\delta) on WIKI-hy.
+- 0.0009 for HypeTKG w.o. TI on YAGO-hy; +- 0.001 for HypeTKG w. TI on YAGO-hy; +- 0.0009 for improvement (\delta) on YAGO-hy.

Response to Reviewer k1gF
We appreciate your effort for reviewing our paper. Here is our response.

“It is suggested that further research be conducted on extrapolation tasks based on HTKGs”

Thank you for your suggestion.  
We do agree with you that generalizing our current work to the extrapolation setting is very interesting. We have highlighted this problem in Section 7 Limitations as well. However, interpolation and extrapolation are very different frameworks, and they introduce different challenges in model design. We believe that extending interpolation to extrapolation requires many extra contents, and it is not easy to fit all these contents into a single conference paper submission. We therefore leave it as futurte work. 

As the first work proposing the idea of HTKG, we have thoroughly discussed how we conceptualize this new data structure and what is the motivation behind it. We have also proposed new coupled datasets and designed a dedicated model to perform link prediction on HTKGs. We wish our work can sparkle the future based on HTKGs, including HTKG extrapolation. We wish you can understand and we really value your suggestion.

“it is recommended to replace the example in Figure 1(B) with one that showcases a different set of qualifiers.”
Thank you for your recommendation. We will also include another example to highlight the diversity of qualifiers within distinct temporal facts!
